Fast computation of the TGOSPA metric for multiple target tracking via unbalanced optimal transport

In multiple target tracking, it is important to be able to evaluate the performance of different tracking algorithms. The trajectory generalized optimal sub-pattern assignment metric (TGOSPA) is a recently proposed metric for such evaluations. The TGOSPA metric is computed as the solution to an optimization problem, but for large tracking scenarios, solving this problem becomes computationally demanding. In this paper, we present an approximation algorithm for evaluating the TGOSPA metric, based on casting the TGOSPA problem as an unbalanced multimarginal optimal transport problem. Following recent advances in computational optimal transport, we introduce an entropy regularization and derive an iterative scheme for solving the Lagrangian dual of the regularized problem. Numerical results suggest that our proposed algorithm is more computationally efficient than the alternative of computing the exact metric using a linear programming solver, while still providing an adequate approximation of the metric.

==> data/error_targets.tsv <==
1.000000000000000000e+01	3.572652339935302943e-03	3.491628170013427734e-02	-3.835030349854265906e-03	1.098033502972487266e-02
2.000000000000000000e+01	3.356807231903076016e-03	1.308953762054443359e-02	-5.334951252604549360e-04	7.247109589066606967e-03
3.000000000000000000e+01	5.308759212493896311e-03	1.445674896240234375e-02	1.004679718097389353e-03	9.612838706890402402e-03
4.000000000000000000e+01	5.792033672332763498e-03	1.612842082977294922e-02	1.816410041467867408e-03	9.767657303197660457e-03
5.000000000000000000e+01	5.452196598052978099e-03	1.185810565948486328e-02	1.868120021232718298e-03	9.036273174873238334e-03
6.000000000000000000e+01	6.471776962280273091e-03	1.414644718170166016e-02	3.259290741485818682e-03	9.684263183074727499e-03
7.000000000000000000e+01	7.073807716369629080e-03	1.968240737915039062e-02	2.843382761763490162e-03	1.130423267097576887e-02
8.000000000000000000e+01	8.764452934265136441e-03	1.546227931976318359e-02	5.706733378828884352e-03	1.182217248970138940e-02
9.000000000000000000e+01	9.049758911132813055e-03	1.611602306365966797e-02	5.760103070395676192e-03	1.233941475186994992e-02
1.000000000000000000e+02	9.150404930114746510e-03	1.554393768310546875e-02	5.978109935949235329e-03	1.232269992428025769e-02
1.100000000000000000e+02	1.098006248474121122e-02	1.862609386444091797e-02	7.748315476996430612e-03	1.421180949248599182e-02
1.200000000000000000e+02	1.013758182525634731e-02	1.566696166992187500e-02	7.409639285718556435e-03	1.286552436479413905e-02
1.300000000000000000e+02	1.173613548278808552e-02	1.942455768585205078e-02	9.038948399248212390e-03	1.443332256632795865e-02
1.400000000000000000e+02	1.151005268096923911e-02	1.573407649993896484e-02	9.107788572332815163e-03	1.391231678960566306e-02
1.500000000000000000e+02	1.270265579223632882e-02	1.794219017028808594e-02	1.000478483708091594e-02	1.540052674739174170e-02


==> data/error_time_steps.tsv <==
1.000000000000000000e+01	3.810279369354248324e-02	5.059134960174560547e-02	3.193964719242978201e-02	4.426594019465518448e-02
2.000000000000000000e+01	1.250512599945068429e-02	2.699315547943115234e-02	5.865753985089084549e-03	1.914449801381228403e-02
3.000000000000000000e+01	9.369914531707762909e-03	2.385628223419189453e-02	4.419689940093227305e-03	1.432013912332229938e-02
4.000000000000000000e+01	7.938709259033203264e-03	1.677548885345458984e-02	3.632117046047178034e-03	1.224530147201922936e-02
5.000000000000000000e+01	8.491678237915039132e-03	1.560938358306884766e-02	4.818098694970876679e-03	1.216525778085920245e-02
6.000000000000000000e+01	7.617206573486328368e-03	1.283025741577148438e-02	4.567166216161397049e-03	1.066724693081125969e-02
7.000000000000000000e+01	8.802928924560547708e-03	1.480650901794433594e-02	6.315173973520232624e-03	1.129068387560086192e-02
8.000000000000000000e+01	8.193049430847167830e-03	1.440870761871337891e-02	5.656082819776564116e-03	1.073001604191777154e-02
9.000000000000000000e+01	8.742585182189940851e-03	1.474857330322265625e-02	6.132729693560169323e-03	1.135244067081971238e-02
1.000000000000000000e+02	9.495544433593749306e-03	1.478767395019531250e-02	7.010700290624932024e-03	1.198038857656256659e-02


==> data/example_convergence_cost.tsv <==
1.000000000000000000e+00	8.201551130174319915e-02
2.000000000000000000e+00	2.001243825526005313e-02
3.000000000000000000e+00	1.549040606741399102e-02
4.000000000000000000e+00	1.471473476479869154e-02
5.000000000000000000e+00	1.489920148539359418e-02
6.000000000000000000e+00	1.509159028516182319e-02
7.000000000000000000e+00	1.514025207686024548e-02
8.000000000000000000e+00	1.511828441534574137e-02
9.000000000000000000e+00	1.507941730690198767e-02
1.000000000000000000e+01	1.504335999785886419e-02
1.100000000000000000e+01	1.501463057793514869e-02
1.200000000000000000e+01	1.499292054490925646e-02
1.300000000000000000e+01	1.497684089938153100e-02
1.400000000000000000e+01	1.496502400294228742e-02
1.500000000000000000e+01	1.495636631374974365e-02
1.600000000000000000e+01	1.495002973340089567e-02
1.700000000000000000e+01	1.494539066378977252e-02
1.800000000000000000e+01	1.494198827433867831e-02
1.900000000000000000e+01	1.493948287435885314e-02
2.000000000000000000e+01	1.493762450227957214e-02
2.100000000000000000e+01	1.493622964446073356e-02
2.200000000000000000e+01	1.493516402262751348e-02
2.300000000000000000e+01	1.493432983638866458e-02
2.400000000000000000e+01	1.493365628386535138e-02
2.500000000000000000e+01	1.493309250122619621e-02
2.600000000000000000e+01	1.493260230174666553e-02
2.700000000000000000e+01	1.493216025563190615e-02
2.800000000000000000e+01	1.493174877404439792e-02
2.900000000000000000e+01	1.493135594463075415e-02
3.000000000000000000e+01	1.493097393004629882e-02
3.100000000000000000e+01	1.493059778790346848e-02
3.200000000000000000e+01	1.493022460464068710e-02
3.300000000000000000e+01	1.492985286446554295e-02
3.400000000000000000e+01	1.492948199210116129e-02
3.500000000000000000e+01	1.492911202418130238e-02
3.600000000000000000e+01	1.492874337610650831e-02
3.700000000000000000e+01	1.492837667793082447e-02
3.800000000000000000e+01	1.492801266212316798e-02
3.900000000000000000e+01	1.492765208676227751e-02
4.000000000000000000e+01	1.492729568642947764e-02
4.100000000000000000e+01	1.492694414183243917e-02
4.200000000000000000e+01	1.492659806131883468e-02
4.300000000000000000e+01	1.492625797364774583e-02
4.400000000000000000e+01	1.492592432501857469e-02
4.500000000000000000e+01	1.492559748148096326e-02
4.600000000000000000e+01	1.492527773322501437e-02
4.700000000000000000e+01	1.492496530057288266e-02
4.800000000000000000e+01	1.492466034086400647e-02
4.900000000000000000e+01	1.492436295537121621e-02
5.000000000000000000e+01	1.492407319809656296e-02
5.100000000000000000e+01	1.492379108513618852e-02
5.200000000000000000e+01	1.492351661331233967e-02
5.300000000000000000e+01	1.492324980241550858e-02
5.400000000000000000e+01	1.492299081451855906e-02
5.500000000000000000e+01	1.492274031076404502e-02
5.600000000000000000e+01	1.492250054602460574e-02
5.700000000000000000e+01	1.492227874077634367e-02
5.800000000000000000e+01	1.492209748967324168e-02
5.900000000000000000e+01	1.492202689783988893e-02
6.000000000000000000e+01	1.492228364131483256e-02
6.100000000000000000e+01	1.492353483821076514e-02
6.200000000000000000e+01	1.492781585594077191e-02
6.300000000000000000e+01	1.494116994132039210e-02
6.400000000000000000e+01	1.498009143310842506e-02
6.500000000000000000e+01	1.507899439296185758e-02
6.600000000000000000e+01	1.526049894689017646e-02
6.700000000000000000e+01	1.544293671182673210e-02
6.800000000000000000e+01	1.553558401394338449e-02
6.900000000000000000e+01	1.556964883372090151e-02
7.000000000000000000e+01	1.558079655462855928e-02
7.100000000000000000e+01	1.558355339138546743e-02
7.200000000000000000e+01	1.558373508586228737e-02
7.300000000000000000e+01	1.558326077803169445e-02
7.400000000000000000e+01	1.558266096670858289e-02
7.500000000000000000e+01	1.558206589789938069e-02
7.600000000000000000e+01	1.558150349988533280e-02
7.700000000000000000e+01	1.558097764341442523e-02
7.800000000000000000e+01	1.558048706751532370e-02
7.900000000000000000e+01	1.558002961965627813e-02
8.000000000000000000e+01	1.557960310681103661e-02
8.100000000000000000e+01	1.557920543031935875e-02
8.200000000000000000e+01	1.557883459641934421e-02
8.300000000000000000e+01	1.557848871216345292e-02
8.400000000000000000e+01	1.557816598355731864e-02
8.500000000000000000e+01	1.557786471608736331e-02
8.600000000000000000e+01	1.557758331428516461e-02
8.700000000000000000e+01	1.557732028120300052e-02
8.800000000000000000e+01	1.557707421688389778e-02
8.900000000000000000e+01	1.557684381512402204e-02
9.000000000000000000e+01	1.557662786138313410e-02
9.100000000000000000e+01	1.557642522780050727e-02
9.200000000000000000e+01	1.557623487150400221e-02
9.300000000000000000e+01	1.557605583239553802e-02
9.400000000000000000e+01	1.557588723951630789e-02
9.500000000000000000e+01	1.557572833534802415e-02
9.600000000000000000e+01	1.557557855744479483e-02
9.700000000000000000e+01	1.557543778012413643e-02
9.800000000000000000e+01	1.557530701543890887e-02
9.900000000000000000e+01	1.557519043379861252e-02
1.000000000000000000e+02	1.557510115419113127e-02
1.010000000000000000e+02	1.557507783148428908e-02
1.020000000000000000e+02	1.557523213642067472e-02
1.030000000000000000e+02	1.557588457381158323e-02
1.040000000000000000e+02	1.557795244604836572e-02
1.050000000000000000e+02	1.558405378525623032e-02
1.060000000000000000e+02	1.560161413447507840e-02
1.070000000000000000e+02	1.565133629833683968e-02
1.080000000000000000e+02	1.578821303930723688e-02
1.090000000000000000e+02	1.613978230852730969e-02
1.100000000000000000e+02	1.690720364072070478e-02
1.110000000000000000e+02	1.813551666560165448e-02
1.120000000000000000e+02	1.941366827895286973e-02
1.130000000000000000e+02	2.029708060428096414e-02
1.140000000000000000e+02	2.076521960811220785e-02
1.150000000000000000e+02	2.098298095634163266e-02
1.160000000000000000e+02	2.107818758940873186e-02
1.170000000000000000e+02	2.111782505683846775e-02
1.180000000000000000e+02	2.113291493928838582e-02
1.190000000000000000e+02	2.113729430101326384e-02
1.200000000000000000e+02	2.113709883494532468e-02
1.210000000000000000e+02	2.113505471878823760e-02
1.220000000000000000e+02	2.113236557799804891e-02
1.230000000000000000e+02	2.112954347331312543e-02
1.240000000000000000e+02	2.112677956528943163e-02
1.250000000000000000e+02	2.112411164860940327e-02
1.260000000000000000e+02	2.112150032214081194e-02
1.270000000000000000e+02	2.111886442610289363e-02
1.280000000000000000e+02	2.111610778968554120e-02
1.290000000000000000e+02	2.111321503720505963e-02
1.300000000000000000e+02	2.111091309484310410e-02
1.310000000000000000e+02	2.111636796724418105e-02
1.320000000000000000e+02	2.121528485796804475e-02
1.330000000000000000e+02	2.281516518359007900e-02
1.340000000000000000e+02	3.140756901993412009e-02
1.350000000000000000e+02	3.404172170434575928e-02
1.360000000000000000e+02	3.883019466278898185e-02
1.370000000000000000e+02	4.155545250851150341e-02
1.380000000000000000e+02	3.992803943177313658e-02
1.390000000000000000e+02	3.848867142206175568e-02
1.400000000000000000e+02	3.753504323236593609e-02
1.410000000000000000e+02	3.681460556765719233e-02
1.420000000000000000e+02	3.620942685703970598e-02
1.430000000000000000e+02	3.567828090475336916e-02
1.440000000000000000e+02	3.520777529666374583e-02
1.450000000000000000e+02	3.479204615463033640e-02
1.460000000000000000e+02	3.442652331596873783e-02
1.470000000000000000e+02	3.410623474686909351e-02
1.480000000000000000e+02	3.382186397439970044e-02
1.490000000000000000e+02	3.352764416989170715e-02
1.500000000000000000e+02	3.288725947686096940e-02
1.510000000000000000e+02	3.008985229868991682e-02
1.520000000000000000e+02	2.405968447046703124e-02
1.530000000000000000e+02	2.009188210759123641e-02
1.540000000000000000e+02	1.676812550344169636e-02
1.550000000000000000e+02	1.307972627643215306e-02
1.560000000000000000e+02	1.072341185120997617e-02
1.570000000000000000e+02	9.493564966728828408e-03
1.580000000000000000e+02	8.821761967924243372e-03
1.590000000000000000e+02	8.412652414121752145e-03
1.600000000000000000e+02	8.141947875643693044e-03
1.610000000000000000e+02	7.954479814779735411e-03
1.620000000000000000e+02	7.821613346854112969e-03
1.630000000000000000e+02	7.726117230351955620e-03
1.640000000000000000e+02	7.656740641295356649e-03
1.650000000000000000e+02	7.606163945310271887e-03
1.660000000000000000e+02	7.570827955322882025e-03
1.670000000000000000e+02	7.554285100765327499e-03
1.680000000000000000e+02	7.582737362842374186e-03
1.690000000000000000e+02	7.764273211248398469e-03
1.700000000000000000e+02	8.464690165128204921e-03
1.710000000000000000e+02	1.038819447885008275e-02
1.720000000000000000e+02	1.281864473629888007e-02
1.730000000000000000e+02	1.299696426892346136e-02
1.740000000000000000e+02	1.151392804221381370e-02
1.750000000000000000e+02	9.946288944384139644e-03
1.760000000000000000e+02	8.680193478045274483e-03
1.770000000000000000e+02	7.689403927767691702e-03
1.780000000000000000e+02	6.903451796855149258e-03
1.790000000000000000e+02	6.267345964950967775e-03
1.800000000000000000e+02	5.742625428754630224e-03
1.810000000000000000e+02	5.302484270552538376e-03
1.820000000000000000e+02	4.927910643729670886e-03
1.830000000000000000e+02	4.605130403579280052e-03
1.840000000000000000e+02	4.323953836215976843e-03
1.850000000000000000e+02	4.076695899916575258e-03
1.860000000000000000e+02	3.857457899027992576e-03
1.870000000000000000e+02	3.661639836810919556e-03
1.880000000000000000e+02	3.485602728092338128e-03
1.890000000000000000e+02	3.326430329309549693e-03
1.900000000000000000e+02	3.181758052985883718e-03
1.910000000000000000e+02	3.049648121331884065e-03
1.920000000000000000e+02	2.928497091158383751e-03
1.930000000000000000e+02	2.816966408087433378e-03
1.940000000000000000e+02	2.713929586352620011e-03
1.950000000000000000e+02	2.618431558924753759e-03
1.960000000000000000e+02	2.529657054030908913e-03
1.970000000000000000e+02	2.446905739616941997e-03
1.980000000000000000e+02	2.369572510225771266e-03
1.990000000000000000e+02	2.297131707913003824e-03
2.000000000000000000e+02	2.229124397131043191e-03
2.010000000000000000e+02	2.165148018376697285e-03
2.020000000000000000e+02	2.104847918458806807e-03
2.030000000000000000e+02	2.047910372349602548e-03
2.040000000000000000e+02	1.994056795765656188e-03
2.050000000000000000e+02	1.943038918389520045e-03
2.060000000000000000e+02	1.894634735496476732e-03
2.070000000000000000e+02	1.848645095354692998e-03
2.080000000000000000e+02	1.804890808478349339e-03
2.090000000000000000e+02	1.763210187870134678e-03
2.100000000000000000e+02	1.723456944207461296e-03
2.110000000000000000e+02	1.685498382557798925e-03
2.120000000000000000e+02	1.649213844954423988e-03
2.130000000000000000e+02	1.614493366586181380e-03
2.140000000000000000e+02	1.581236506787390885e-03
2.150000000000000000e+02	1.549351331821949718e-03
2.160000000000000000e+02	1.518753527093830028e-03
2.170000000000000000e+02	1.489365616477442969e-03
2.180000000000000000e+02	1.461116279159776392e-03
2.190000000000000000e+02	1.433939744367348969e-03
2.200000000000000000e+02	1.407775259506507427e-03
2.210000000000000000e+02	1.382566615537799554e-03
2.220000000000000000e+02	1.358261728091175605e-03
2.230000000000000000e+02	1.334812263549168708e-03
2.240000000000000000e+02	1.312173303590442094e-03
2.250000000000000000e+02	1.290303048733164228e-03
2.260000000000000000e+02	1.269162548758362430e-03
2.270000000000000000e+02	1.248715463594209096e-03
2.280000000000000000e+02	1.228927846097922945e-03
2.290000000000000000e+02	1.209767947617669277e-03
2.300000000000000000e+02	1.191206041451784705e-03
2.310000000000000000e+02	1.173214263381933348e-03
2.320000000000000000e+02	1.155766467093799314e-03
2.330000000000000000e+02	1.138838093483106762e-03
2.340000000000000000e+02	1.122406050582514143e-03
2.350000000000000000e+02	1.106448605495379423e-03
2.360000000000000000e+02	1.090945285312176728e-03
2.370000000000000000e+02	1.075876786387277694e-03
2.380000000000000000e+02	1.061224891357077059e-03
2.390000000000000000e+02	1.046972393635811844e-03
2.400000000000000000e+02	1.033103028139194376e-03
2.410000000000000000e+02	1.019601406887718151e-03
2.420000000000000000e+02	1.006452960778506794e-03
2.430000000000000000e+02	9.936438851906286961e-04
2.440000000000000000e+02	9.811610902828421087e-04
2.450000000000000000e+02	9.689921556282699369e-04
2.460000000000000000e+02	9.571252869529131135e-04
2.470000000000000000e+02	9.455492772283775795e-04
2.480000000000000000e+02	9.342534712794228367e-04
2.490000000000000000e+02	9.232277302921037968e-04
2.500000000000000000e+02	9.124624021111053243e-04
2.510000000000000000e+02	9.019482922629231368e-04
2.520000000000000000e+02	8.916766362000695060e-04
2.530000000000000000e+02	8.816390748485740956e-04
2.540000000000000000e+02	8.718276315014838497e-04
2.550000000000000000e+02	8.622346894273531228e-04
2.560000000000000000e+02	8.528529724553845278e-04
2.570000000000000000e+02	8.436755259087816948e-04
2.580000000000000000e+02	8.346956982663743989e-04
2.590000000000000000e+02	8.259071256045086382e-04
2.600000000000000000e+02	8.173037158688297278e-04
2.610000000000000000e+02	8.088796346101818739e-04
2.620000000000000000e+02	8.006292903268775237e-04
2.630000000000000000e+02	7.925473239660787896e-04
2.640000000000000000e+02	7.846285950481863940e-04
2.650000000000000000e+02	7.768681717162470189e-04
2.660000000000000000e+02	7.692613193763766155e-04
2.670000000000000000e+02	7.618034919543392692e-04
2.680000000000000000e+02	7.544903211648361753e-04
2.690000000000000000e+02	7.473176093153256804e-04
2.700000000000000000e+02	7.402813202832343644e-04
2.710000000000000000e+02	7.333775712502905693e-04
2.720000000000000000e+02	7.266026268629131608e-04
2.730000000000000000e+02	7.199528910770937795e-04
2.740000000000000000e+02	7.134249011562481934e-04
2.750000000000000000e+02	7.070153215002472884e-04
2.760000000000000000e+02	7.007209379844810473e-04
2.770000000000000000e+02	6.945386519517117701e-04
2.780000000000000000e+02	6.884654757771628683e-04
2.790000000000000000e+02	6.824985273395549681e-04
2.800000000000000000e+02	6.766350256277574868e-04
2.810000000000000000e+02	6.708722862048990647e-04
2.820000000000000000e+02	6.652077172206463879e-04
2.830000000000000000e+02	6.596388155490279844e-04
2.840000000000000000e+02	6.541631625391978446e-04
2.850000000000000000e+02	6.487784208194025733e-04
2.860000000000000000e+02	6.434823306279071221e-04
2.870000000000000000e+02	6.382727073389507077e-04
2.880000000000000000e+02	6.331474373754761428e-04
2.890000000000000000e+02	6.281044756816683058e-04
2.900000000000000000e+02	6.231418435144256418e-04
2.910000000000000000e+02	6.182576250022372337e-04
2.920000000000000000e+02	6.134499650200636025e-04
2.930000000000000000e+02	6.087170665988905121e-04
2.940000000000000000e+02	6.040571891291111016e-04
2.950000000000000000e+02	5.994686457286592645e-04
2.960000000000000000e+02	5.949498009596394322e-04
2.970000000000000000e+02	5.904990694524769445e-04
2.980000000000000000e+02	5.861149140767369292e-04
2.990000000000000000e+02	5.817958431247250610e-04
3.000000000000000000e+02	5.775404096984752085e-04
3.010000000000000000e+02	5.733472094323783250e-04
3.020000000000000000e+02	5.692148796435063255e-04
3.030000000000000000e+02	5.651420965726292652e-04
3.040000000000000000e+02	5.611275751101307656e-04
3.050000000000000000e+02	5.571700670123886463e-04
3.060000000000000000e+02	5.532683597051726463e-04
3.070000000000000000e+02	5.494212742555061330e-04
3.080000000000000000e+02	5.456276655510559166e-04
3.090000000000000000e+02	5.418864199954809887e-04
3.100000000000000000e+02	5.381964550839521931e-04
3.110000000000000000e+02	5.345567176569522528e-04
3.120000000000000000e+02	5.309661836350476095e-04
3.130000000000000000e+02	5.274238566543218692e-04
3.140000000000000000e+02	5.239287668690594674e-04
3.150000000000000000e+02	5.204799709171821715e-04
3.160000000000000000e+02	5.170765499111059033e-04
3.170000000000000000e+02	5.137176096051336398e-04
3.180000000000000000e+02	5.104022788122216520e-04
3.190000000000000000e+02	5.071297093020011833e-04
3.200000000000000000e+02	5.038990749685275149e-04
3.210000000000000000e+02	5.007095706618149011e-04
3.220000000000000000e+02	4.975604114267132005e-04
3.230000000000000000e+02	4.944508327504261360e-04
3.240000000000000000e+02	4.913800893109218594e-04
3.250000000000000000e+02	4.883474543530653489e-04
3.260000000000000000e+02	4.853522191008868315e-04
3.270000000000000000e+02	4.823936924503616588e-04
3.280000000000000000e+02	4.794712002502778711e-04
3.290000000000000000e+02	4.765840848737563549e-04
3.300000000000000000e+02	4.737317044454154337e-04
3.310000000000000000e+02	4.709134327326798715e-04
3.320000000000000000e+02	4.681286584465014795e-04
3.330000000000000000e+02	4.653767850106939655e-04
3.340000000000000000e+02	4.626572299582046581e-04
3.350000000000000000e+02	4.599694240020268075e-04
3.360000000000000000e+02	4.573128121866684259e-04
3.370000000000000000e+02	4.546868516016398906e-04
3.380000000000000000e+02	4.520910123358217142e-04
3.390000000000000000e+02	4.495247763905538718e-04
3.400000000000000000e+02	4.469876378871624517e-04
3.410000000000000000e+02	4.444791022661309589e-04
3.420000000000000000e+02	4.419986862353967195e-04
3.430000000000000000e+02	4.395459172650301605e-04
3.440000000000000000e+02	4.371203335575270200e-04
3.450000000000000000e+02	4.347214831818500542e-04
3.460000000000000000e+02	4.323489248486921382e-04
3.470000000000000000e+02	4.300022263245290716e-04
3.480000000000000000e+02	4.276809652985773974e-04
3.490000000000000000e+02	4.253847282136151192e-04
3.500000000000000000e+02	4.231131108078662727e-04
3.510000000000000000e+02	4.208657174325750212e-04
3.520000000000000000e+02	4.186421605314022930e-04
3.530000000000000000e+02	4.164420614221163029e-04
3.540000000000000000e+02	4.142650490535718924e-04
3.550000000000000000e+02	4.121107600141375444e-04
3.560000000000000000e+02	4.099788390690088506e-04
3.570000000000000000e+02	4.078689376408188615e-04
3.580000000000000000e+02	4.057807149252568610e-04
3.590000000000000000e+02	4.037138371112349738e-04
3.600000000000000000e+02	4.016679767874430053e-04
3.610000000000000000e+02	3.996428137503193188e-04
3.620000000000000000e+02	3.976380340435411694e-04
3.630000000000000000e+02	3.956533300398645120e-04
3.640000000000000000e+02	3.936884003492863854e-04
3.650000000000000000e+02	3.917429492728756826e-04
3.660000000000000000e+02	3.898166876640180912e-04
3.670000000000000000e+02	3.879093314401620206e-04
3.680000000000000000e+02	3.860206027038653250e-04
3.690000000000000000e+02	3.841502283273826490e-04
3.700000000000000000e+02	3.822979409633074643e-04
3.710000000000000000e+02	3.804634783602888729e-04
3.720000000000000000e+02	3.786465834917189782e-04
3.730000000000000000e+02	3.768470037032000514e-04
3.740000000000000000e+02	3.750644919070043187e-04
3.750000000000000000e+02	3.732988050678253279e-04
3.760000000000000000e+02	3.715497052452699958e-04
3.770000000000000000e+02	3.698169586133532726e-04
3.780000000000000000e+02	3.681003360699398918e-04
3.790000000000000000e+02	3.663996124610523599e-04
3.800000000000000000e+02	3.647145668308178295e-04
3.810000000000000000e+02	3.630449827565394253e-04
3.820000000000000000e+02	3.613906474266072332e-04
3.830000000000000000e+02	3.597513517599013771e-04
3.840000000000000000e+02	3.581268907182968151e-04
3.850000000000000000e+02	3.565170632976652205e-04
3.860000000000000000e+02	3.549216711931597120e-04
3.870000000000000000e+02	3.533405209323312360e-04
3.880000000000000000e+02	3.517734213943721363e-04
3.890000000000000000e+02	3.502201855413181403e-04
3.900000000000000000e+02	3.486806294278310117e-04
3.910000000000000000e+02	3.471545721332132189e-04
3.920000000000000000e+02	3.456418363030065483e-04
3.930000000000000000e+02	3.441422474508553514e-04
3.940000000000000000e+02	3.426556344431174318e-04
3.950000000000000000e+02	3.411818285574935283e-04
3.960000000000000000e+02	3.397206643309890438e-04
3.970000000000000000e+02	3.382719793933784236e-04
3.980000000000000000e+02	3.368356135565420627e-04
3.990000000000000000e+02	3.354114099479389623e-04
4.000000000000000000e+02	3.339992138837041759e-04
4.010000000000000000e+02	3.325988736769048323e-04
4.020000000000000000e+02	3.312102399906783940e-04
4.030000000000000000e+02	3.298331658890787574e-04
4.040000000000000000e+02	3.284675072892655917e-04
4.050000000000000000e+02	3.271131221191125350e-04
4.060000000000000000e+02	3.257698706928413980e-04
4.070000000000000000e+02	3.244376156840279683e-04
4.080000000000000000e+02	3.231162223359855339e-04
4.090000000000000000e+02	3.218055576136602557e-04
4.100000000000000000e+02	3.205054907875066182e-04
4.110000000000000000e+02	3.192158934092066669e-04
4.120000000000000000e+02	3.179366390500119096e-04
4.130000000000000000e+02	3.166676030722202231e-04
4.140000000000000000e+02	3.154086633710179882e-04
4.150000000000000000e+02	3.141596991273171808e-04
4.160000000000000000e+02	3.129205918292521696e-04
4.170000000000000000e+02	3.116912249806700068e-04
4.180000000000000000e+02	3.104714834668376253e-04
4.190000000000000000e+02	3.092612543132796017e-04
4.200000000000000000e+02	3.080604262924336732e-04
4.210000000000000000e+02	3.068688897866800086e-04
4.220000000000000000e+02	3.056865369411654668e-04
4.230000000000000000e+02	3.045132615445436349e-04
4.240000000000000000e+02	3.033489590459710530e-04
4.250000000000000000e+02	3.021935264964054719e-04
4.260000000000000000e+02	3.010468626911469436e-04
4.270000000000000000e+02	2.999088675194049340e-04
4.280000000000000000e+02	2.987794428545372688e-04
4.290000000000000000e+02	2.976584917710740192e-04
4.300000000000000000e+02	2.965459189217801951e-04
4.310000000000000000e+02	2.954416302155813464e-04
4.320000000000000000e+02	2.943455333284548058e-04
4.330000000000000000e+02	2.932575370074351029e-04
4.340000000000000000e+02	2.921775514825262219e-04
4.350000000000000000e+02	2.911054880943524234e-04
4.360000000000000000e+02	2.900412596887882652e-04
4.370000000000000000e+02	2.889847805736822390e-04
4.380000000000000000e+02	2.879359657750154211e-04
4.390000000000000000e+02	2.868947320603973763e-04
4.400000000000000000e+02	2.858609973954678971e-04
4.410000000000000000e+02	2.848346803236007085e-04
4.420000000000000000e+02	2.838157010952338760e-04
4.430000000000000000e+02	2.828039813209440832e-04
4.440000000000000000e+02	2.817994431261981736e-04
4.450000000000000000e+02	2.808020100741562709e-04
4.460000000000000000e+02	2.798116065645144175e-04
4.470000000000000000e+02	2.788281586164804179e-04
4.480000000000000000e+02	2.778515927738643568e-04
4.490000000000000000e+02	2.768818368039297861e-04
4.500000000000000000e+02	2.759188193164747419e-04
4.510000000000000000e+02	2.749624701416084386e-04
4.520000000000000000e+02	2.740127200405272751e-04
4.530000000000000000e+02	2.730695006680940846e-04
4.540000000000000000e+02	2.721327446763876817e-04
4.550000000000000000e+02	2.712023854333341305e-04
4.560000000000000000e+02	2.702783576974200131e-04
4.570000000000000000e+02	2.693605965210693121e-04
4.580000000000000000e+02	2.684490384998054258e-04
4.590000000000000000e+02	2.675436200871819832e-04
4.600000000000000000e+02	2.666442798738682929e-04
4.610000000000000000e+02	2.657509563576963049e-04
4.620000000000000000e+02	2.648635890618506773e-04
4.630000000000000000e+02	2.639821185514366875e-04
4.640000000000000000e+02	2.631064858223248993e-04
4.650000000000000000e+02	2.622366332379513342e-04
4.660000000000000000e+02	2.613725031846043391e-04
4.670000000000000000e+02	2.605140393157304060e-04
4.680000000000000000e+02	2.596611859760573687e-04
4.690000000000000000e+02	2.588138878603810718e-04
4.700000000000000000e+02	2.579720907659765789e-04
4.710000000000000000e+02	2.571357413706453995e-04
4.720000000000000000e+02	2.563047864970153600e-04
4.730000000000000000e+02	2.554791740254886518e-04
4.740000000000000000e+02	2.546588522678040192e-04
4.750000000000000000e+02	2.538437705877614765e-04
4.760000000000000000e+02	2.530338786799477598e-04
4.770000000000000000e+02	2.522291267092778089e-04
4.780000000000000000e+02	2.514294659744245814e-04
4.790000000000000000e+02	2.506348482978067952e-04
4.800000000000000000e+02	2.498452255558313408e-04
4.810000000000000000e+02	2.490605507916564829e-04
4.820000000000000000e+02	2.482807776697363612e-04
4.830000000000000000e+02	2.475058599893536246e-04
4.840000000000000000e+02	2.467357525212979762e-04
4.850000000000000000e+02	2.459704103325816384e-04
4.860000000000000000e+02	2.452097893668869896e-04
4.870000000000000000e+02	2.444538457257198691e-04
4.880000000000000000e+02	2.437025362144359909e-04
4.890000000000000000e+02	2.429558184522175870e-04
4.900000000000000000e+02	2.422136500920966842e-04
4.910000000000000000e+02	2.414759896991965668e-04
4.920000000000000000e+02	2.407427960374552522e-04
4.930000000000000000e+02	2.400140286010834796e-04
4.940000000000000000e+02	2.392896473487644967e-04
4.950000000000000000e+02	2.385696124979834020e-04
4.960000000000000000e+02	2.378538850661975242e-04
4.970000000000000000e+02	2.371424263079565200e-04
4.980000000000000000e+02	2.364351980811099272e-04
4.990000000000000000e+02	2.357321624280393063e-04
5.000000000000000000e+02	2.350332824310473782e-04
5.010000000000000000e+02	2.343385208543617346e-04
5.020000000000000000e+02	2.336478415049876480e-04
5.030000000000000000e+02	2.329612081687919723e-04
5.040000000000000000e+02	2.322785855158815893e-04
5.050000000000000000e+02	2.315999382567832782e-04
5.060000000000000000e+02	2.309252315942045774e-04
5.070000000000000000e+02	2.302544314184207306e-04
5.080000000000000000e+02	2.295875035240129672e-04
5.090000000000000000e+02	2.289244144961083134e-04
5.100000000000000000e+02	2.282651313016094343e-04
5.110000000000000000e+02	2.276096208765684829e-04
5.120000000000000000e+02	2.269578510135691733e-04
5.130000000000000000e+02	2.263097894472075882e-04
5.140000000000000000e+02	2.256654048648766521e-04
5.150000000000000000e+02	2.250246656543188214e-04
5.160000000000000000e+02	2.243875409611149787e-04
5.170000000000000000e+02	2.237540004951541828e-04
5.180000000000000000e+02	2.231240135257052414e-04
5.190000000000000000e+02	2.224975504029492047e-04
5.200000000000000000e+02	2.218745812939633465e-04
5.210000000000000000e+02	2.212550773346183455e-04
5.220000000000000000e+02	2.206390093214286518e-04
5.230000000000000000e+02	2.200263487898939231e-04
5.240000000000000000e+02	2.194170671792486989e-04
5.250000000000000000e+02	2.188111368406758512e-04
5.260000000000000000e+02	2.182085301045055478e-04
5.270000000000000000e+02	2.176092194384671901e-04
5.280000000000000000e+02	2.170131779231595538e-04
5.290000000000000000e+02	2.164203785846215155e-04
5.300000000000000000e+02	2.158307952073016984e-04
5.310000000000000000e+02	2.152444015265162879e-04
5.320000000000000000e+02	2.146611716626422683e-04
5.330000000000000000e+02	2.140810798513176957e-04
5.340000000000000000e+02	2.135041007999371576e-04
5.350000000000000000e+02	2.129302095788178785e-04
5.360000000000000000e+02	2.123593813601124252e-04
5.370000000000000000e+02	2.117915914986487997e-04
5.380000000000000000e+02	2.112268157733072904e-04
5.390000000000000000e+02	2.106650303066092897e-04
5.400000000000000000e+02	2.101062111059577987e-04
5.410000000000000000e+02	2.095503346960741033e-04
5.420000000000000000e+02	2.089973780572965600e-04
5.430000000000000000e+02	2.084473178825963359e-04
5.440000000000000000e+02	2.079001315827913327e-04
5.450000000000000000e+02	2.073557965564165259e-04
5.460000000000000000e+02	2.068142905386492530e-04
5.470000000000000000e+02	2.062755914002094163e-04
5.480000000000000000e+02	2.057396774125886188e-04
5.490000000000000000e+02	2.052065267688665232e-04
5.500000000000000000e+02	2.046761182637088473e-04
5.510000000000000000e+02	2.041484307144907366e-04
5.520000000000000000e+02	2.036234431699665429e-04
5.530000000000000000e+02	2.031011349419773436e-04
5.540000000000000000e+02	2.025814853259392037e-04
5.550000000000000000e+02	2.020644741887176517e-04
5.560000000000000000e+02	2.015500813049122858e-04
5.570000000000000000e+02	2.010382867077817109e-04
5.580000000000000000e+02	2.005290709911793426e-04
5.590000000000000000e+02	2.000224144791589516e-04
5.600000000000000000e+02	1.995182979188269334e-04
5.610000000000000000e+02	1.990167020834269520e-04
5.620000000000000000e+02	1.985176082031052803e-04
5.630000000000000000e+02	1.980209972232117540e-04
5.640000000000000000e+02	1.975268510131847864e-04
5.650000000000000000e+02	1.970351510606871523e-04
5.660000000000000000e+02	1.965458793409918499e-04
5.670000000000000000e+02	1.960590175214375896e-04
5.680000000000000000e+02	1.955745480282012239e-04
5.690000000000000000e+02	1.950924531027846843e-04
5.700000000000000000e+02	1.946127154727291713e-04
5.710000000000000000e+02	1.941353175116512591e-04
5.720000000000000000e+02	1.936602422760219568e-04
5.730000000000000000e+02	1.931874730214126399e-04
5.740000000000000000e+02	1.927169926279033516e-04
5.750000000000000000e+02	1.922487846450027596e-04
5.760000000000000000e+02	1.917828326103649728e-04
5.770000000000000000e+02	1.913191200177962272e-04
5.780000000000000000e+02	1.908576308635670938e-04
5.790000000000000000e+02	1.903983490622512603e-04
5.800000000000000000e+02	1.899412589740416232e-04
5.810000000000000000e+02	1.894863445809260433e-04
5.820000000000000000e+02	1.890335906183031431e-04
5.830000000000000000e+02	1.885829815659117938e-04
5.840000000000000000e+02	1.881345023438254843e-04
5.850000000000000000e+02	1.876881375424737037e-04
5.860000000000000000e+02	1.872438722211860335e-04
5.870000000000000000e+02	1.868016919934594713e-04
5.880000000000000000e+02	1.863615817023839478e-04
5.890000000000000000e+02	1.859235269865939860e-04
5.900000000000000000e+02	1.854875134897230671e-04
5.910000000000000000e+02	1.850535268922539397e-04
5.920000000000000000e+02	1.846215528796682557e-04
5.930000000000000000e+02	1.841915777975926206e-04
5.940000000000000000e+02	1.837635875364649913e-04
5.950000000000000000e+02	1.833375684242015034e-04
5.960000000000000000e+02	1.829135065666226759e-04
5.970000000000000000e+02	1.824913889994937070e-04
5.980000000000000000e+02	1.820712018263498887e-04
5.990000000000000000e+02	1.816529320456786482e-04
6.000000000000000000e+02	1.812365665998363689e-04
6.010000000000000000e+02	1.808220922656434467e-04
6.020000000000000000e+02	1.804094963903699435e-04
6.030000000000000000e+02	1.799987659789304101e-04
6.040000000000000000e+02	1.795898884125877364e-04
6.050000000000000000e+02	1.791828512482815600e-04
6.060000000000000000e+02	1.787776421106513790e-04
6.070000000000000000e+02	1.783742483642493295e-04
6.080000000000000000e+02	1.779726582480124764e-04
6.090000000000000000e+02	1.775728593267359627e-04
6.100000000000000000e+02	1.771748398242172168e-04
6.110000000000000000e+02	1.767785875697663542e-04
6.120000000000000000e+02	1.763840910904018744e-04
6.130000000000000000e+02	1.759913384139629930e-04
6.140000000000000000e+02	1.756003182555709169e-04
6.150000000000000000e+02	1.752110191699525314e-04
6.160000000000000000e+02	1.748234294180401650e-04
6.170000000000000000e+02	1.744375380218895696e-04
6.180000000000000000e+02	1.740533338533028270e-04
6.190000000000000000e+02	1.736708058552097200e-04
6.200000000000000000e+02	1.732899427948631486e-04
6.210000000000000000e+02	1.729107339399808081e-04
6.220000000000000000e+02	1.725331685839891042e-04
6.230000000000000000e+02	1.721572359060531405e-04
6.240000000000000000e+02	1.717829254095545313e-04
6.250000000000000000e+02	1.714102267799790056e-04
6.260000000000000000e+02	1.710391291565001651e-04
6.270000000000000000e+02	1.706696225192551135e-04
6.280000000000000000e+02	1.703016965690119788e-04
6.290000000000000000e+02	1.699353411715037190e-04
6.300000000000000000e+02	1.695705461644692188e-04
6.310000000000000000e+02	1.692073016954384829e-04
6.320000000000000000e+02	1.688455979003725366e-04
6.330000000000000000e+02	1.684854248552451522e-04
6.340000000000000000e+02	1.681267729339666638e-04
6.350000000000000000e+02	1.677696324641714341e-04
6.360000000000000000e+02	1.674139937492133889e-04
6.370000000000000000e+02	1.670598476186199060e-04
6.380000000000000000e+02	1.667071845017179823e-04
6.390000000000000000e+02	1.663559949679476065e-04
6.400000000000000000e+02	1.660062699983753107e-04
6.410000000000000000e+02	1.656580002472800663e-04
6.420000000000000000e+02	1.653111766800174757e-04
6.430000000000000000e+02	1.649657902236655190e-04
6.440000000000000000e+02	1.646218323303330958e-04
6.450000000000000000e+02	1.642792935557487778e-04
6.460000000000000000e+02	1.639381653875853287e-04
6.470000000000000000e+02	1.635984393232276868e-04
6.480000000000000000e+02	1.632601062826124637e-04
6.490000000000000000e+02	1.629231580663456961e-04
6.500000000000000000e+02	1.625875858004628867e-04
6.510000000000000000e+02	1.622533816027881123e-04
6.520000000000000000e+02	1.619205365108043922e-04
6.530000000000000000e+02	1.615890426349087200e-04
6.540000000000000000e+02	1.612588915950313728e-04
6.550000000000000000e+02	1.609300750853724009e-04
6.560000000000000000e+02	1.606025853183071467e-04
6.570000000000000000e+02	1.602764141518578497e-04
6.580000000000000000e+02	1.599515533886300867e-04
6.590000000000000000e+02	1.596279954782342633e-04
6.600000000000000000e+02	1.593057324260897963e-04
6.610000000000000000e+02	1.589847563265971435e-04
6.620000000000000000e+02	1.586650595776634674e-04
6.630000000000000000e+02	1.583466347968633136e-04
6.640000000000000000e+02	1.580294739184884517e-04
6.650000000000000000e+02	1.577135695803948655e-04
6.660000000000000000e+02	1.573989144551453682e-04
6.670000000000000000e+02	1.570855011400331487e-04
6.680000000000000000e+02	1.567733220302516925e-04
6.690000000000000000e+02	1.564623700043198877e-04
6.700000000000000000e+02	1.561526378070708892e-04
6.710000000000000000e+02	1.558441184941287147e-04
6.720000000000000000e+02	1.555368044031276678e-04
6.730000000000000000e+02	1.552306889010538675e-04
6.740000000000000000e+02	1.549257648927063679e-04
6.750000000000000000e+02	1.546220252384651378e-04
6.760000000000000000e+02	1.543194632644678680e-04
6.770000000000000000e+02	1.540180720077711260e-04
6.780000000000000000e+02	1.537178447633764033e-04
6.790000000000000000e+02	1.534187745840512242e-04
6.800000000000000000e+02	1.531208550791585729e-04
6.810000000000000000e+02	1.528240793177481965e-04
6.820000000000000000e+02	1.525284408063479397e-04
6.830000000000000000e+02	1.522339331788870190e-04
6.840000000000000000e+02	1.519405496610960022e-04
6.850000000000000000e+02	1.516482839823123519e-04
6.860000000000000000e+02	1.513571297393303844e-04
6.870000000000000000e+02	1.510670805162328231e-04
6.880000000000000000e+02	1.507781302261750164e-04
6.890000000000000000e+02	1.504902723679722016e-04
6.900000000000000000e+02	1.502035008117889154e-04
6.910000000000000000e+02	1.499178096373164539e-04
6.920000000000000000e+02	1.496331923792195513e-04
6.930000000000000000e+02	1.493496431866032166e-04
6.940000000000000000e+02	1.490671561317317984e-04
6.950000000000000000e+02	1.487857250740578347e-04
6.960000000000000000e+02	1.485053440609938088e-04
6.970000000000000000e+02	1.482260073173429123e-04
6.980000000000000000e+02	1.479477090439135060e-04
6.990000000000000000e+02	1.476704433265383764e-04
7.000000000000000000e+02	1.473942045187076253e-04
7.010000000000000000e+02	1.471189870056188200e-04
7.020000000000000000e+02	1.468447846907150803e-04
7.030000000000000000e+02	1.465715926203387236e-04
7.040000000000000000e+02	1.462994046662254044e-04
7.050000000000000000e+02	1.460282155016540974e-04
7.060000000000000000e+02	1.457580195698099748e-04
7.070000000000000000e+02	1.454888115274041282e-04
7.080000000000000000e+02	1.452205859068884854e-04
7.090000000000000000e+02	1.449533371455922798e-04
7.100000000000000000e+02	1.446870603081396457e-04
7.110000000000000000e+02	1.444217496970314971e-04
7.120000000000000000e+02	1.441574002933382803e-04
7.130000000000000000e+02	1.438940067092091583e-04
7.140000000000000000e+02	1.436315637578933083e-04
7.150000000000000000e+02	1.433700665370077332e-04
7.160000000000000000e+02	1.431095097098335461e-04
7.170000000000000000e+02	1.428498882015959994e-04
7.180000000000000000e+02	1.425911971963222773e-04
7.190000000000000000e+02	1.423334313751468602e-04
7.200000000000000000e+02	1.420765859638022598e-04
7.210000000000000000e+02	1.418206560740454267e-04
7.220000000000000000e+02	1.415656367617879822e-04
7.230000000000000000e+02	1.413115230206691490e-04
7.240000000000000000e+02	1.410583100879904991e-04
7.250000000000000000e+02	1.408059933918699616e-04
7.260000000000000000e+02	1.405545679732224460e-04
7.270000000000000000e+02	1.403040291050561240e-04
7.280000000000000000e+02	1.400543723348921096e-04
7.290000000000000000e+02	1.398055926222340080e-04
7.300000000000000000e+02	1.395576856437182663e-04
7.310000000000000000e+02	1.393106465950838372e-04
7.320000000000000000e+02	1.390644711221165745e-04
7.330000000000000000e+02	1.388191545703806244e-04
7.340000000000000000e+02	1.385746924815412168e-04
7.350000000000000000e+02	1.383310802927143726e-04
7.360000000000000000e+02	1.380883137141007818e-04
7.370000000000000000e+02	1.378463883599215949e-04
7.380000000000000000e+02	1.376052997035708610e-04
7.390000000000000000e+02	1.373650436696320892e-04
7.400000000000000000e+02	1.371256155791032477e-04
7.410000000000000000e+02	1.368870114748283633e-04
7.420000000000000000e+02	1.366492270113056943e-04
7.430000000000000000e+02	1.364122576793541533e-04
7.440000000000000000e+02	1.361760996695004957e-04
7.450000000000000000e+02	1.359407487879249780e-04
7.460000000000000000e+02	1.357062007321166973e-04
7.470000000000000000e+02	1.354724512525534242e-04
7.480000000000000000e+02	1.352394968191309441e-04
7.490000000000000000e+02	1.350073326960022073e-04
7.500000000000000000e+02	1.347759553986247524e-04
7.510000000000000000e+02	1.345453607356067980e-04
7.520000000000000000e+02	1.343155446752368563e-04
7.530000000000000000e+02	1.340865033022070976e-04
7.540000000000000000e+02	1.338582325553837955e-04
7.550000000000000000e+02	1.336307290517741440e-04
7.560000000000000000e+02	1.334039884474475727e-04
7.570000000000000000e+02	1.331780069243612219e-04
7.580000000000000000e+02	1.329527808462906591e-04
7.590000000000000000e+02	1.327283063734834749e-04
7.600000000000000000e+02	1.325045798391502497e-04
7.610000000000000000e+02	1.322815973546918780e-04
7.620000000000000000e+02	1.320593552910251877e-04
7.630000000000000000e+02	1.318378498765261067e-04
7.640000000000000000e+02	1.316170774806832162e-04
7.650000000000000000e+02	1.313970345184040610e-04
7.660000000000000000e+02	1.311777173273269133e-04
7.670000000000000000e+02	1.309591224417623948e-04
7.680000000000000000e+02	1.307412459956779028e-04
7.690000000000000000e+02	1.305240847664751154e-04
7.700000000000000000e+02	1.303076350225213268e-04
7.710000000000000000e+02	1.300918935466455954e-04
7.720000000000000000e+02	1.298768565286605940e-04
7.730000000000000000e+02	1.296625206876946814e-04
7.740000000000000000e+02	1.294488826573229618e-04
7.750000000000000000e+02	1.292359388021780103e-04
7.760000000000000000e+02	1.290236859367963507e-04
7.770000000000000000e+02	1.288121205530691135e-04
7.780000000000000000e+02	1.286012395760806782e-04
7.790000000000000000e+02	1.283910393800329779e-04
7.800000000000000000e+02	1.281815166976228639e-04
7.810000000000000000e+02	1.279726686073306204e-04
7.820000000000000000e+02	1.277644914115163427e-04
7.830000000000000000e+02	1.275569822025144674e-04
7.840000000000000000e+02	1.273501376296111095e-04
7.850000000000000000e+02	1.271439544063643497e-04
7.860000000000000000e+02	1.269384295038487973e-04
7.870000000000000000e+02	1.267335596917534141e-04
7.880000000000000000e+02	1.265293419304408648e-04
7.890000000000000000e+02	1.263257730750104414e-04
7.900000000000000000e+02	1.261228499468544032e-04
7.910000000000000000e+02	1.259205694352076327e-04
7.920000000000000000e+02	1.257189289004903316e-04
7.930000000000000000e+02	1.255179246082132466e-04
7.940000000000000000e+02	1.253175541351789386e-04
7.950000000000000000e+02	1.251178142749284649e-04
7.960000000000000000e+02	1.249187019825398449e-04
7.970000000000000000e+02	1.247202146181475388e-04
7.980000000000000000e+02	1.245223488104705905e-04
7.990000000000000000e+02	1.243251018353757709e-04
8.000000000000000000e+02	1.241284708251889912e-04
8.010000000000000000e+02	1.239324528751012356e-04
8.020000000000000000e+02	1.237370450528807897e-04
8.030000000000000000e+02	1.235422445874043704e-04
8.040000000000000000e+02	1.233480486598446664e-04
8.050000000000000000e+02	1.231544544058125860e-04
8.060000000000000000e+02	1.229614590110512723e-04
8.070000000000000000e+02	1.227690598059872056e-04
8.080000000000000000e+02	1.225772539503690772e-04
8.090000000000000000e+02	1.223860386242269080e-04
8.100000000000000000e+02	1.221954112248301125e-04
8.110000000000000000e+02	1.220053690177619126e-04
8.120000000000000000e+02	1.218159093748685644e-04
8.130000000000000000e+02	1.216270294111939591e-04
8.140000000000000000e+02	1.214387265301490831e-04
8.150000000000000000e+02	1.212509982281250576e-04
8.160000000000000000e+02	1.210638418768253085e-04
8.170000000000000000e+02	1.208772547378339236e-04
8.180000000000000000e+02	1.206912342826901993e-04
8.190000000000000000e+02	1.205057779235174995e-04
8.200000000000000000e+02	1.203208829630340003e-04
8.210000000000000000e+02	1.201365470278887556e-04
8.220000000000000000e+02	1.199527676971695399e-04
8.230000000000000000e+02	1.197695421413370160e-04
8.240000000000000000e+02	1.195868679481913764e-04
8.250000000000000000e+02	1.194047428909218717e-04
8.260000000000000000e+02	1.192231640997120160e-04
8.270000000000000000e+02	1.190421293316116261e-04
8.280000000000000000e+02	1.188616362344081340e-04
8.290000000000000000e+02	1.186816821208175506e-04
8.300000000000000000e+02	1.185022648501535931e-04
8.310000000000000000e+02	1.183233819980762089e-04
8.320000000000000000e+02	1.181450306844853901e-04
8.330000000000000000e+02	1.179672092574477859e-04
8.340000000000000000e+02	1.177899149324144242e-04
8.350000000000000000e+02	1.176131454851454290e-04
8.360000000000000000e+02	1.174368985591434111e-04
8.370000000000000000e+02	1.172611717540632026e-04
8.380000000000000000e+02	1.170859631284617306e-04
8.390000000000000000e+02	1.169112698623690430e-04
8.400000000000000000e+02	1.167370900327667141e-04
8.410000000000000000e+02	1.165634212658753346e-04
8.420000000000000000e+02	1.163902612798958601e-04
8.430000000000000000e+02	1.162176079637071576e-04
8.440000000000000000e+02	1.160454590797864379e-04
8.450000000000000000e+02	1.158738123579036494e-04
8.460000000000000000e+02	1.157026656502311678e-04
8.470000000000000000e+02	1.155320166095553426e-04
8.480000000000000000e+02	1.153618631958827146e-04
8.490000000000000000e+02	1.151922034307781138e-04
8.500000000000000000e+02	1.150230348537663165e-04
8.510000000000000000e+02	1.148543554050009699e-04
8.520000000000000000e+02	1.146861631104745147e-04
8.530000000000000000e+02	1.145184557518029726e-04
8.540000000000000000e+02	1.143512313534077076e-04
8.550000000000000000e+02	1.141844875615050342e-04
8.560000000000000000e+02	1.140182226506058431e-04
8.570000000000000000e+02	1.138524343699044862e-04
8.580000000000000000e+02	1.136871206678385254e-04
8.590000000000000000e+02	1.135222793424490626e-04
8.600000000000000000e+02	1.133579087879357122e-04
8.610000000000000000e+02	1.131940067296407848e-04
8.620000000000000000e+02	1.130305711695618631e-04
8.630000000000000000e+02	1.128676001052688921e-04
8.640000000000000000e+02	1.127050915966042562e-04
8.650000000000000000e+02	1.125430437289763147e-04
8.660000000000000000e+02	1.123814545545148171e-04
8.670000000000000000e+02	1.122203219098240258e-04
8.680000000000000000e+02	1.120596441629663140e-04
8.690000000000000000e+02	1.118994190971287801e-04
8.700000000000000000e+02	1.117396451167946013e-04
8.710000000000000000e+02	1.115803200904183761e-04
8.720000000000000000e+02	1.114214420915538787e-04
8.730000000000000000e+02	1.112630093517211612e-04
8.740000000000000000e+02	1.111050199454737268e-04
8.750000000000000000e+02	1.109474722143082037e-04
8.760000000000000000e+02	1.107903641168028318e-04
8.770000000000000000e+02	1.106336937559336780e-04
8.780000000000000000e+02	1.104774593906434927e-04
8.790000000000000000e+02	1.103216593664280241e-04
8.800000000000000000e+02	1.101662914413368860e-04
8.810000000000000000e+02	1.100113542593735867e-04
8.820000000000000000e+02	1.098568459305126636e-04
8.830000000000000000e+02	1.097027644104758636e-04
8.840000000000000000e+02	1.095491083355540330e-04
8.850000000000000000e+02	1.093958756520423500e-04
8.860000000000000000e+02	1.092430646046009226e-04
8.870000000000000000e+02	1.090906736157090711e-04
8.880000000000000000e+02	1.089387010604276528e-04
8.890000000000000000e+02	1.087871447972134587e-04
8.900000000000000000e+02	1.086360033278145946e-04
8.910000000000000000e+02	1.084852751948276215e-04
8.920000000000000000e+02	1.083349583218382901e-04
8.930000000000000000e+02	1.081850512565848954e-04
8.940000000000000000e+02	1.080355522480123666e-04
8.950000000000000000e+02	1.078864598539997042e-04
8.960000000000000000e+02	1.077377719798508282e-04
8.970000000000000000e+02	1.075894872691407700e-04
8.980000000000000000e+02	1.074416040625091501e-04
8.990000000000000000e+02	1.072941207535843029e-04
9.000000000000000000e+02	1.071470356515840029e-04
9.010000000000000000e+02	1.070003470802943405e-04
9.020000000000000000e+02	1.068540534996152100e-04
9.030000000000000000e+02	1.067081535024181829e-04
9.040000000000000000e+02	1.065626452121034993e-04
9.050000000000000000e+02	1.064175271861217100e-04
9.060000000000000000e+02	1.062727978760887677e-04
9.070000000000000000e+02	1.061284556639212248e-04
9.080000000000000000e+02	1.059844990759334056e-04
9.090000000000000000e+02	1.058409265141804030e-04
9.100000000000000000e+02	1.056977364061404816e-04
9.110000000000000000e+02	1.055549272925534522e-04
9.120000000000000000e+02	1.054124976208933032e-04
9.130000000000000000e+02	1.052704457766472578e-04
9.140000000000000000e+02	1.051287705607853321e-04
9.150000000000000000e+02	1.049874701979718966e-04
9.160000000000000000e+02	1.048465432912192014e-04
9.170000000000000000e+02	1.047059882748611925e-04
9.180000000000000000e+02	1.045658040464187051e-04
9.190000000000000000e+02	1.044259886625919565e-04
9.200000000000000000e+02	1.042865408159455179e-04
9.210000000000000000e+02	1.041474591584811788e-04
9.220000000000000000e+02	1.040087423452000926e-04
9.230000000000000000e+02	1.038703885172130370e-04
9.240000000000000000e+02	1.037323966725908541e-04
9.250000000000000000e+02	1.035947653542157383e-04
9.260000000000000000e+02	1.034574929909942281e-04
9.270000000000000000e+02	1.033205780925299211e-04
9.280000000000000000e+02	1.031840195934786069e-04
9.290000000000000000e+02	1.030478158183405132e-04
9.300000000000000000e+02	1.029119655018140826e-04
9.310000000000000000e+02	1.027764673027567862e-04
9.320000000000000000e+02	1.026413197989005588e-04
9.330000000000000000e+02	1.025065214979922344e-04
9.340000000000000000e+02	1.023720712788423951e-04
9.350000000000000000e+02	1.022379677251816766e-04
9.360000000000000000e+02	1.021042094198837614e-04
9.370000000000000000e+02	1.019707953510216300e-04
9.380000000000000000e+02	1.018377235268772262e-04
9.390000000000000000e+02	1.017049932553124714e-04
9.400000000000000000e+02	1.015726029309554701e-04
9.410000000000000000e+02	1.014405513603464895e-04
9.420000000000000000e+02	1.013088373237456988e-04
9.430000000000000000e+02	1.011774591973565687e-04
9.440000000000000000e+02	1.010464160680881395e-04
9.450000000000000000e+02	1.009157064248341349e-04
9.460000000000000000e+02	1.007853288990293001e-04
9.470000000000000000e+02	1.006552827416905521e-04
9.480000000000000000e+02	1.005255661417755672e-04
9.490000000000000000e+02	1.003961780986406451e-04
9.500000000000000000e+02	1.002671172728571771e-04
9.510000000000000000e+02	1.001383825609462283e-04
9.520000000000000000e+02	1.000099724900790904e-04
9.530000000000000000e+02	9.988188609860372709e-05
9.540000000000000000e+02	9.975412210507916128e-05
9.550000000000000000e+02	9.962667912094441453e-05
9.560000000000000000e+02	9.949955616040974924e-05
9.570000000000000000e+02	9.937275177906893886e-05
9.580000000000000000e+02	9.924626508354112797e-05
9.590000000000000000e+02	9.912009450030475721e-05
9.600000000000000000e+02	9.899423921181992958e-05
9.610000000000000000e+02	9.886869793193239721e-05
9.620000000000000000e+02	9.874346926822485070e-05
9.630000000000000000e+02	9.861855234474125763e-05
9.640000000000000000e+02	9.849394590332141599e-05
9.650000000000000000e+02	9.836964858039900215e-05
9.660000000000000000e+02	9.824565965155709749e-05
9.670000000000000000e+02	9.812197755370052194e-05
9.680000000000000000e+02	9.799860145257862460e-05
9.690000000000000000e+02	9.787553003404315239e-05
9.700000000000000000e+02	9.775276228159660442e-05
9.710000000000000000e+02	9.763029698835354547e-05
9.720000000000000000e+02	9.750813296785275440e-05
9.730000000000000000e+02	9.738626926986831706e-05
9.740000000000000000e+02	9.726470476135618969e-05
9.750000000000000000e+02	9.714343827113760415e-05
9.760000000000000000e+02	9.702246880128253680e-05
9.770000000000000000e+02	9.690179518646811741e-05
9.780000000000000000e+02	9.678141636192144235e-05
9.790000000000000000e+02	9.666133123844625999e-05
9.800000000000000000e+02	9.654153871113537540e-05
9.810000000000000000e+02	9.642203778777184628e-05
9.820000000000000000e+02	9.630282741115258726e-05
9.830000000000000000e+02	9.618390641795428154e-05
9.840000000000000000e+02	9.606527380653343169e-05
9.850000000000000000e+02	9.594692873178457153e-05
9.860000000000000000e+02	9.582886971516592475e-05
9.870000000000000000e+02	9.571109599255475816e-05
9.880000000000000000e+02	9.559360651388928726e-05
9.890000000000000000e+02	9.547640033265715302e-05
9.900000000000000000e+02	9.535947635137810802e-05
9.910000000000000000e+02	9.524283351442018423e-05
9.920000000000000000e+02	9.512647068431170016e-05
9.930000000000000000e+02	9.501038724446988896e-05
9.940000000000000000e+02	9.489458176962729450e-05
9.950000000000000000e+02	9.477905364577203723e-05
9.960000000000000000e+02	9.466380139036316627e-05
9.970000000000000000e+02	9.454882445580321891e-05
9.980000000000000000e+02	9.443412169747914496e-05
9.990000000000000000e+02	9.431969212003184872e-05
1.000000000000000000e+03	9.420553487235712247e-05


==> data/example_data_estimate.tsv <==
1.442761228227170456e+00	1.331172936809841723e+00	1.388269682973569452e+00	-9.146330133708951982e-02	2.102618925538982886e+00	1.638169646871961316e+00	-1.013268447379524817e+00	3.066271233826363574e+00	1.915940663829361457e+00	1.329818277904745383e+00	6.032011155853710394e-01	-1.695228758070495834e-01	1.932311714680078341e+00	7.264074314724463521e-01	1.461388734199636552e+00	6.202949524867998887e-01	5.009637735031333694e-01	1.906832644611034799e-01	-6.888013349755841563e-01	8.909386670099512795e-01	1.934501380855470964e+00	4.517551068974434147e-01	5.861861363752870480e-01	1.328843824978619692e-01	1.102935520982880169e+00	1.380453541571174059e+00	8.356758493289709877e-01	8.725565727074868771e-01	2.122066576804362725e+00	-1.274233384021648430e+00
1.464813627438012578e+00	1.283605566608522208e+00	1.332134639858832292e+00	-3.825859929630216760e-02	2.021625671628582310e+00	1.505735769487933418e+00	-9.800889790833819948e-01	2.960633284924789610e+00	1.850139988053502105e+00	1.281421364495968440e+00	5.590024525178838299e-01	-1.291640788700519071e-01	1.849206429755755554e+00	7.603632778881607157e-01	1.361885390239145455e+00	6.233193373805517856e-01	4.266185138553602041e-01	1.311224408499040983e-01	-6.943713317512885119e-01	8.709317987644639159e-01	1.866685573943408283e+00	3.890814330568725388e-01	5.472123793894309030e-01	8.977505673592746371e-02	1.050473413632851072e+00	1.313067850695404992e+00	8.387794798898258186e-01	8.456502066152252750e-01	2.123279236931565173e+00	-1.189217469289612916e+00
1.430533809297326320e+00	1.189095741844115262e+00	1.280400051606611633e+00	3.549570629453114440e-02	1.956022899442170671e+00	1.339853446822695693e+00	-9.006090102372193984e-01	2.829976507726295942e+00	1.733059621645930193e+00	1.216686524250832235e+00	5.433022214085123647e-01	-1.199003873326990183e-01	1.716176343101597945e+00	8.053513130773103379e-01	1.295986864181076559e+00	5.923295862105307785e-01	5.152150715792581659e-01	6.638993695464058542e-02	-6.905002288368967678e-01	8.423062106055944076e-01	1.781382738435451696e+00	3.384152994949984894e-01	3.566332514415530563e-01	1.214787473741358731e-01	9.835007928672407918e-01	1.245336195258165857e+00	8.521413137354720835e-01	7.849039348269440941e-01	2.171162371076758912e+00	-1.119227435842895524e+00
1.420574666294347921e+00	1.128690943582640882e+00	1.238778730130362105e+00	9.343013084893547759e-02	1.860769618657470703e+00	1.184175020682037838e+00	-8.640747305892557684e-01	2.680353671365509616e+00	1.620199505431723752e+00	1.213623642107286571e+00	4.916476531121287130e-01	-8.664387090155752091e-02	1.584244491492427631e+00	8.248107922070242459e-01	1.205483547554476731e+00	5.460381960215662245e-01	2.767765317661362023e-01	8.114680127227769102e-02	-6.836295680635410266e-01	8.316945913742382901e-01	1.721310992202726320e+00	2.529239559591592856e-01	4.971210058524271891e-01	5.887823916009676806e-02	9.434341928769925945e-01	1.181657763331469546e+00	8.662737823029612594e-01	7.363248239471564816e-01	2.200252737461962926e+00	-1.000577023505837770e+00
1.479333749148180388e+00	8.518696453286799253e-01	1.174695442269638290e+00	1.815267778643318008e-01	1.783016402723597071e+00	1.024698795907970084e+00	-7.948097892351714266e-01	2.551651854447746892e+00	1.543445953661911396e+00	1.133580158708705765e+00	4.551110028356324388e-01	-7.655892577125351928e-02	1.409914268219329303e+00	1.088327728997090738e+00	1.126003836099203737e+00	5.400249329682819122e-01	1.901318825772757015e-01	8.109560193627232683e-02	-6.780648069895949259e-01	8.257523146665194380e-01	1.629150258338233792e+00	1.606240977917813562e-01	4.273801266246741171e-01	2.056254486598495246e-02	8.689228670143720468e-01	1.160127413162312493e+00	8.793100107933385923e-01	6.781740165510741214e-01	2.250812855951108915e+00	-9.517575401615587793e-01
1.355233985629909821e+00	8.668829605619279288e-01	1.143441670878243999e+00	2.416881644309169797e-01	1.694712943294722773e+00	8.724447312194636428e-01	-7.019195810712689498e-01	2.399304354934043815e+00	1.446743043500658743e+00	1.115364251946511231e+00	4.247311150958268389e-01	-3.542280312853510194e-02	1.404346054868739646e+00	1.027420038570893812e+00	1.051419053852914898e+00	4.955582856181916518e-01	8.915851132640348342e-02	2.978215220068870100e-02	-6.746397615531666281e-01	7.658730195956815479e-01	1.537516357393729161e+00	6.444132057974082117e-02	3.898520310840581926e-01	-4.952565741646390053e-03	8.371237682811381031e-01	1.118305504098615621e+00	8.422723442695317919e-01	6.468244875851895115e-01	2.285379544126752815e+00	-8.633747531777618001e-01
1.399246685930980671e+00	9.557469323906704339e-01	1.084159322294693251e+00	2.856526500079054065e-01	1.597028212755514209e+00	7.182870850241414029e-01	-6.552001112023938534e-01	2.284334011297617373e+00	1.220068504957779743e+00	8.928079426165163035e-01	4.042371531460835499e-01	1.305206881610936065e-02	1.390151830173189218e+00	1.062852680954125884e+00	9.972545170677110660e-01	4.400297712958411989e-01	-3.459201175174602544e-02	9.698759296716402689e-03	-6.630331265221668380e-01	7.662628733450380647e-01	1.455217270387085371e+00	7.753152834276081512e-03	3.783225796022993137e-01	-4.407881343532574214e-02	7.789524029822764151e-01	1.079809396137335176e+00	8.236155192510827838e-01	5.991469422843405113e-01	2.321671396364606288e+00	-8.194529997647752584e-01
1.406404580854275999e+00	8.850926458120815798e-01	1.045679074491656868e+00	3.541292506767121373e-01	1.512526762712230077e+00	5.482182833689276391e-01	-5.515006937963841116e-01	2.153355088917977778e+00	1.331525559092221700e+00	1.029793278985335014e+00	3.811573463917679039e-01	3.415614038829723614e-02	1.149057627126694348e+00	9.184404420704327388e-01	7.882044625916836411e-01	5.691418522003934832e-01	-1.248944854855578018e-01	-5.757858434770577426e-03	-6.810384601654155823e-01	7.423162943040818584e-01	1.397021447809823735e+00	-6.250160440304311504e-02	3.432055999445405847e-01	-4.780417791750818379e-02	7.223570435781090371e-01	1.069553291308655174e+00	9.367463268148444877e-01	4.266442947681320930e-01	2.362858010579016010e+00	-7.557082447917342627e-01
1.455017383761400884e+00	8.117068960415748657e-01	9.862051871325437924e-01	4.085747462480818215e-01	1.456682812032937813e+00	3.911501926848718891e-01	-4.381658556557079254e-01	2.030309977379728625e+00	1.043772328322617682e+00	9.229531387914694518e-01	2.818788144544177587e-01	-1.335430308281111977e-01	1.262966227639773953e+00	1.011395674974864045e+00	7.203207706124610255e-01	5.326199733983376650e-01	-2.670311876865875678e-01	-1.994367748724041114e-02	-6.804183164435783082e-01	7.015257163082360137e-01	1.305873498479148687e+00	-1.267029137362789548e-01	3.846938124759703981e-01	7.548888828471210510e-02	6.699932522179274930e-01	1.025372438045965229e+00	8.795914006131340113e-01	4.078805149294790211e-01	2.377861666307350408e+00	-6.634671780287626497e-01
1.465367297624491583e+00	7.277677630063138503e-01	9.525808620293519935e-01	4.803691682894657977e-01	1.390428915408534527e+00	2.231016280376101890e-01	-3.389706935109960129e-01	1.892727748522954778e+00	1.196888595164897096e+00	9.812254744535447992e-01	2.497694560585045076e-01	-1.750351790331918511e-01	9.767665177089849271e-01	9.955068732894591932e-01	6.844780911874164264e-01	4.980056711441957495e-01	-3.718432812366776474e-01	-3.059060450773138165e-02	-6.766638091524656007e-01	7.049174620256904999e-01	1.230426003007973446e+00	-2.053819346701115101e-01	3.714658370533487908e-01	9.533478979458906433e-02	6.370307594184567712e-01	1.017018102567528004e+00	8.480130876422443675e-01	3.964489788441198925e-01	2.422005549597411544e+00	-5.858590683135688204e-01
1.495126869639190392e+00	6.224647544014449974e-01	9.096022089400697119e-01	5.671180119296168609e-01	1.310557429064252988e+00	7.564412269011949741e-02	-2.264083626169531571e-01	1.744645441530446872e+00	8.982324047521915711e-01	1.057262183260183619e+00	2.144616677116016057e-01	-2.195881231851788129e-01	1.105665753857612899e+00	9.552506588803009180e-01	6.370323750238942040e-01	4.421116137547231317e-01	-4.696846483344690459e-01	-3.106669894235878499e-02	-6.741455656842765265e-01	6.981939155968712729e-01	1.171042528708718278e+00	-2.925575050648752673e-01	3.586788228102686937e-01	1.160140973270300385e-01	5.953038129441902138e-01	9.799731632532439063e-01	8.174843700366695165e-01	3.732391419105979269e-01	2.426867939579309130e+00	-5.107344424409774319e-01
1.540919500877209414e+00	5.344431890998480039e-01	8.519484695316690281e-01	6.371402117989427571e-01	1.254472944625655284e+00	-1.112163218208558901e-01	-1.497096608448250377e-01	1.633195586648377828e+00	8.194679282113238594e-01	1.142908985338314309e+00	1.551630471195915850e-01	-2.764432679017613803e-01	1.012672123780719913e+00	9.082280863424532225e-01	6.016749892881390060e-01	3.985420569132582802e-01	-5.699575672498973233e-01	-2.544372215431281795e-03	-6.555204918295501892e-01	7.064704565469785980e-01	1.064371288806010396e+00	-3.555860586774031162e-01	3.477391981395848708e-01	1.722905982779987244e-01	5.415339495470914422e-01	9.655786449663833482e-01	8.309439698559603071e-01	3.669552798548794681e-01	2.474597806441741543e+00	-4.421448509714058228e-01
1.590484042683392829e+00	4.529469548143821855e-01	9.402066479684245692e-01	8.780237566851847308e-01	9.742765620017164174e-01	-4.115843058866316961e-01	-4.650015689546588976e-02	1.484953324459901136e+00	7.645793216566020289e-01	1.238736648377180449e+00	9.300487448864239171e-02	-3.002936945299701232e-01	8.222261448087635483e-01	6.639741523604226758e-01	5.486735334318488810e-01	3.339610806431407841e-01	-6.675359794672397484e-01	-1.894528101461051550e-02	-6.291090447843459277e-01	7.085050338251283053e-01	1.170140023356840642e+00	-2.642815865582844315e-01	3.277141825800794495e-01	2.390767002409351916e-01	4.864396088233764459e-01	9.406470872859475918e-01	8.441524372558886213e-01	3.365485958523777854e-01	2.493628470006942432e+00	-3.646469192605527043e-01
1.649039590904726627e+00	3.696606153257198657e-01	7.634786893692896426e-01	7.067377841894751933e-01	1.062727423810447824e+00	-4.670510272585362554e-01	4.594645455509791671e-02	1.361681028734928578e+00	7.088559153801209378e-01	1.333696008324444460e+00	-2.738689500984933540e-03	-3.490061071362494660e-01	8.263481680349321623e-01	8.424101410263780121e-01	4.993127522961107734e-01	2.614043694855432975e-01	-7.667073909382616792e-01	2.365480614849575433e-02	-6.045231901140273312e-01	7.048120897901377635e-01	8.699831454778386153e-01	-4.645234885942650660e-01	2.717576594666584189e-01	2.951191135422691625e-01	4.356082677436406980e-01	9.290479163132656648e-01	8.289597104306754005e-01	3.389617420876400167e-01	2.533443869397909776e+00	-2.950245020003697816e-01
1.738410625899821316e+00	2.873223808144786950e-01	7.138266929137652150e-01	7.903994713734519006e-01	8.092745018589494466e-01	-5.329937583757763386e-01	1.550130627160959118e-01	1.197860428138599831e+00	6.883177214593374504e-01	1.424542214131533147e+00	-8.135135029234875914e-02	-3.767359481660223497e-01	6.993881914315720483e-01	7.799523724811242564e-01	4.475667806059567266e-01	1.712379693774828959e-01	-8.550656257433175700e-01	6.190261305015496568e-02	-5.892073213468332904e-01	7.037189491739611613e-01	1.003767048960206631e+00	-6.388993467691205241e-01	2.512288123372237170e-01	3.190096527501413148e-01	3.676333946483539838e-01	8.952170370529263232e-01	8.555475993603695040e-01	3.190498807253410729e-01	2.598368944983578732e+00	-2.230979520804471927e-01
1.818975150079199077e+00	1.883572212455662531e-01	6.091261866893217247e-01	6.940093064524546218e-01	6.935557887567073143e-01	-6.372970746297873523e-01	2.980136383049822868e-01	1.035269736390528550e+00	6.544962612972167193e-01	1.501803527956999895e+00	-2.043981817778324217e-01	-4.184118904075626588e-01	6.694004704219181923e-01	8.708931521291848332e-01	3.956349282604543771e-01	9.056698638152479996e-02	-9.446086341291545230e-01	7.197788252443310109e-02	-5.771825694611198987e-01	7.444864476593342495e-01	8.944233136403861861e-01	-8.181875564053774363e-01	1.996977368846295231e-01	3.654626752786344079e-01	3.136749606687562197e-01	8.860148576721187386e-01	8.667180766365460975e-01	3.119832653807146361e-01	2.638334724297499267e+00	-1.511982510989445250e-01
1.847688050120032788e+00	1.459829509361862954e-01	5.134219465504593627e-01	6.432720618511605926e-01	5.986366903573879794e-01	-7.224738176121695554e-01	6.416480584520692920e-01	9.306826317963550199e-01	5.752376111535030256e-01	1.587667002298742691e+00	-2.755947152430890390e-01	-4.768472189340358658e-01	4.277660962770228892e-01	8.938070788620322560e-01	3.336395249549816144e-01	6.425598806380270964e-03	-1.022651514062564715e+00	1.030882505857335651e-01	-5.379748429069401983e-01	7.489826718071185274e-01	8.419027784530453973e-01	-1.023293843386687607e+00	1.622797609797118623e-01	4.147945627221315545e-01	2.484547328013119727e-01	8.595686689427903815e-01	9.124149008503481539e-01	2.891848988400777531e-01	2.684516072825043231e+00	-5.218644577887794622e-02
1.912214781668878816e+00	6.838924280662457555e-02	4.026809813942899274e-01	6.203980585092331301e-01	5.217724043432954151e-01	-8.386138869288167763e-01	6.036559127122436141e-01	1.013600465298774456e+00	5.380136155898967987e-01	1.678462710101642275e+00	-4.133400386722926867e-01	-4.993648512015909646e-01	5.702328576238065994e-01	7.675525623480974335e-01	2.459027556069729448e-01	-8.182108424256054335e-02	-1.101680167378099151e+00	1.371207696827897171e-01	-5.002942953772224755e-01	7.853907635769578066e-01	7.571330459469691743e-01	-1.183338834239615611e+00	1.445836796347860775e-01	4.754736653018593606e-01	1.780444668129969044e-01	8.464693368183338062e-01	9.592826468479778157e-01	3.052280615499492478e-01	2.706120196195354488e+00	2.056373834619600396e-02
1.973522548327340864e+00	-5.369559543511216379e-03	3.246255771138816248e-01	5.895167391550358849e-01	4.077155514339030340e-01	-9.212011204006352871e-01	5.552514460733578572e-01	1.106946476392470124e+00	4.951038542909388940e-01	1.781805301284481446e+00	-5.575582390791213871e-01	-5.510753648432467067e-01	7.144833440934432733e-01	6.268217245460152576e-01	2.120999899674052003e-01	-1.556576398636609349e-01	-1.197172677124270335e+00	1.923106067902493610e-01	-4.977844763386421456e-01	8.098108225857664211e-01	6.800622124547611724e-01	-1.352109915746008806e+00	1.238971421019608304e-01	5.075841285315741969e-01	1.093092425139377127e-01	8.161310250017889123e-01	1.010873955961664628e+00	3.133745589966385747e-01	2.721619773806891907e+00	1.342737605057266748e-01
nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan


==> data/example_data_ground_truth.tsv <==
1.443863232745425718e+00	1.333674327374266833e+00	1.376425531155629489e+00	-9.940079058419470925e-02	2.099659595887112928e+00	1.655263730722597693e+00	-1.030684467781494362e+00	3.064492861359319420e+00	1.931848374114303546e+00	1.339964983801261944e+00	6.047710173456455340e-01	-1.594205163999131702e-01	1.942468119220393863e+00	7.324052537646523753e-01	1.466166426034030801e+00	6.297575592956570212e-01	4.946416827355900603e-01	1.842084580060286969e-01	-6.882300277714321624e-01	8.875340174404472426e-01	1.936398543552459550e+00	4.743594068980603318e-01	5.936968695549373898e-01	1.359550088976304583e-01	1.098377906815475757e+00	1.381416254209170802e+00	8.302417060975149088e-01	8.658672172315802218e-01	1.774185710624362589e+00	-1.623975734554570227e+00	1.385923285642610914e+00	2.083523537430042261e+00
1.452858149743849969e+00	1.259400005226700925e+00	1.327803298539547594e+00	-3.323954346035825486e-02	2.025916319599992743e+00	1.496095900170651083e+00	-9.817313884647735911e-01	2.951722649793816711e+00	1.836401423511815123e+00	1.286859244654042778e+00	5.638634747621191767e-01	-1.379799127077658005e-01	1.829010001387832762e+00	7.630200172051535557e-01	1.372654850700803841e+00	6.126346427926510074e-01	4.287518454078037555e-01	1.391016569613525433e-01	-6.876113333736140198e-01	8.734898792093800379e-01	1.853754728670160112e+00	4.084915785934763455e-01	5.559892688998752108e-01	1.074305203575266349e-01	1.048570942272862183e+00	1.315452095474014538e+00	8.493184940384169712e-01	8.197781366981093942e-01	1.681759841480041207e+00	-1.492514875471420144e+00	1.309891056342931126e+00	2.007657235446515198e+00
1.439704067556525358e+00	1.200850796074726556e+00	1.280381996632127484e+00	3.571262633561735761e-02	1.945587628346278741e+00	1.340466699189757582e+00	-9.243663183074956047e-01	2.821360898144273044e+00	1.736872691067443242e+00	1.238674913045860748e+00	5.273157356395165030e-01	-1.210396504490360847e-01	1.712537337048059660e+00	7.970573545182448871e-01	1.284092138465189770e+00	5.940590391479815269e-01	3.551084339924582833e-01	1.115974233487990741e-01	-6.846517863224722555e-01	8.592508163582074365e-01	1.788445972915500004e+00	3.332192777448344523e-01	5.216579645519897612e-01	7.839401696470701952e-02	9.939060762313524089e-01	1.247531103151640952e+00	8.677339148315342809e-01	7.751792810400052192e-01	1.593601324607744507e+00	-1.353952672483955011e+00	1.232429930645818628e+00	1.925245947319253803e+00
1.423849040551591560e+00	1.138059909411682114e+00	1.232538111090129895e+00	1.017692059012031969e-01	1.868047003159224673e+00	1.182628044640974485e+00	-8.628509181403011263e-01	2.694542996130087964e+00	1.636142884272870246e+00	1.197540319462321312e+00	4.880535489656519510e-01	-1.089127616316952485e-01	1.588385798021138884e+00	8.225016078284453913e-01	1.202866301352887746e+00	5.665609691306621176e-01	2.709020794176514868e-01	8.488378016174802365e-02	-6.779495932792768409e-01	8.375281812504262735e-01	1.718526587795643268e+00	2.462653230673431115e-01	4.820894903912614216e-01	5.039425311366832472e-02	9.392485750864745242e-01	1.195451107128737922e+00	8.772438404268861900e-01	7.277997388638207665e-01	1.518763528614991642e+00	-1.227525336128193034e+00	1.157929607825302964e+00	1.843140724018677901e+00
1.414685546017761864e+00	1.085335057654370106e+00	1.181908388846005575e+00	1.745227316443929699e-01	1.786180746983473400e+00	1.029657858971293249e+00	-7.899396977870826175e-01	2.558753195455015561e+00	1.543848091422097557e+00	1.142402802199094847e+00	4.492761554138561264e-01	-7.934656277240731415e-02	1.467942683116902902e+00	8.517946528962724306e-01	1.134203553860053226e+00	5.393397880977458536e-01	1.802404785774591733e-01	5.570311105267522489e-02	-6.712214617437822772e-01	8.048241788674539432e-01	1.630078440960221142e+00	1.524191018747480530e-01	4.397403866883692336e-01	2.198789342388820026e-02	8.787381902296580449e-01	1.155244579606518496e+00	8.681482790508288083e-01	6.888410257097840050e-01	1.448598890215847090e+00	-1.087982481763117626e+00	1.085314633641748960e+00	1.766605881393989996e+00
1.399765971180629620e+00	1.019347227983800508e+00	1.137135520522613019e+00	2.404053354542893262e-01	1.696161887938191004e+00	8.729103265950349799e-01	-7.095054353816354631e-01	2.411074596964832395e+00	1.459712658428827359e+00	1.094657544510793334e+00	4.180731009061038894e-01	-3.275185802086087034e-02	1.346807285792201991e+00	8.691131346976099792e-01	1.067323398665193546e+00	4.915904937247268514e-01	7.786355944059702994e-02	2.729822732254348280e-02	-6.684091028589730366e-01	7.771160029861141627e-01	1.536643061051544468e+00	6.573284461833467374e-02	4.076038730785188080e-01	-5.802436255603974843e-03	8.280063914336190933e-01	1.120857403396879004e+00	8.466132444475072960e-01	6.445222095985657651e-01	1.379716640467863575e+00	-9.347707103487937763e-01	1.027923757960862661e+00	1.687931733346867302e+00
1.396311854940301300e+00	9.626391517118868535e-01	1.090854894025841348e+00	2.969992100591349882e-01	1.604809606419179024e+00	7.131453040368197493e-01	-6.325467853297790377e-01	2.271971831842245049e+00	1.388502653988727742e+00	1.054976527059521718e+00	3.942535932250859076e-01	8.968507342054314255e-03	1.232297318873459169e+00	8.835628634028436235e-01	1.000971089523266189e+00	4.528086820146756120e-01	-2.946433787662500886e-02	1.134713109003009958e-02	-6.725475002631826626e-01	7.530695534520113199e-01	1.450472583734387477e+00	4.398999007059522029e-03	3.711235905960510451e-01	-4.060360867772605520e-02	7.751960953470059534e-01	1.088629622677890429e+00	8.131697050680295469e-01	6.054954519478834563e-01	1.309943943309801906e+00	-7.765328448069578338e-01	9.810640877531936477e-01	1.610673684835230546e+00
1.402820399878631497e+00	8.935402551319280295e-01	1.035884685661051963e+00	3.489763290275687546e-01	1.520366958362382448e+00	5.527306109712251114e-01	-5.475530899444133182e-01	2.143227337078725370e+00	1.326091403997476270e+00	1.030510916496114593e+00	3.894426763740795883e-01	3.497814286081634555e-02	1.136456349882936090e+00	9.090799458392536669e-01	9.375533706133343248e-01	4.250879992658278539e-01	-1.333102714998115612e-01	-3.575076764063720228e-03	-6.734644946926149345e-01	7.330295665308382835e-01	1.379235871493143639e+00	-6.027253755360119369e-02	3.271527920029006498e-01	-7.531703586283020058e-02	7.179899395648664528e-01	1.059757149773027152e+00	7.695925439255625333e-01	5.721415939458660560e-01	1.231665951047668628e+00	-6.179167541944893260e-01	9.390268688307215061e-01	1.512719358256871649e+00
1.429429750673092192e+00	8.084626815623943141e-01	9.925304329297892636e-01	4.158274137301041229e-01	1.443774409507526890e+00	3.987254544142001533e-01	-4.484795623383812102e-01	2.017825064595681006e+00	1.258232709496516222e+00	1.002646598977946057e+00	3.868435646905024061e-01	5.860099771147218861e-02	1.051642124391467759e+00	9.420150786543343147e-01	8.833914528911869235e-01	4.048925235088018382e-01	-2.452013275770303091e-01	-5.461526904512911153e-03	-6.725974279592283889e-01	7.110005216861473576e-01	1.316892152330237709e+00	-1.344652515946490601e-01	2.871561540844770888e-01	-1.237639279637192669e-01	6.716711840452680438e-01	1.032918572000376844e+00	7.145450192554667623e-01	5.345072445260707905e-01	1.165404350980095094e+00	-4.695092823235039736e-01	8.904131019186889429e-01	1.399907820234019384e+00
1.464483333630399287e+00	7.199974571530965983e-01	9.504223941170338863e-01	4.926051959918639755e-01	1.378142890679652677e+00	2.311657255479943052e-01	-3.500098482863226446e-01	1.884437345351734017e+00	1.188506571892153918e+00	9.815558459990492146e-01	3.803848900453787873e-01	9.273598708194476237e-02	9.696668411572926249e-01	9.946348890673930576e-01	8.446251051191596693e-01	3.957828946743395804e-01	-3.642057840656012235e-01	-1.046438188285862825e-02	-6.746386060150639796e-01	7.007487012000815918e-01	1.240828253402092241e+00	-2.123774918608642426e-01	2.458510957263923269e-01	-1.739556882790675718e-01	6.234712945029678988e-01	1.011326840364419111e+00	6.769299764489107307e-01	4.938387289017510673e-01	1.111727945398416129e+00	-3.305406789196698170e-01	8.479424308843674929e-01	1.297151233810925453e+00
1.502835064700846601e+00	6.221864179493574731e-01	8.980341661109758622e-01	5.629337290270730598e-01	1.309810096758254216e+00	6.561071123495784696e-02	-2.468595958412931057e-01	1.752818055484923532e+00	1.110068060890046837e+00	9.489576360111184883e-01	3.688163493963828587e-01	1.290173437544146207e-01	8.917321202563889271e-01	1.070535497653999357e+00	8.254690057014394400e-01	3.823164912749821842e-01	-4.709138538369423421e-01	-1.700774463742497564e-02	-6.639880766616083063e-01	6.933740034183757395e-01	1.157874609226167806e+00	-2.871758360414963795e-01	1.991428518905616896e-01	-2.267429248509063855e-01	5.888434871270954440e-01	9.873662388371284848e-01	6.303829052126046495e-01	4.500261244124392768e-01	1.058523492758359996e+00	-2.143664347027628703e-01	8.073735774904272633e-01	1.212356374924995484e+00
1.547274831139748175e+00	5.261461979559387547e-01	8.615735839170729493e-01	6.230223408294589538e-01	1.237402426372810504e+00	-1.049992070751295942e-01	-1.434907754828636528e-01	1.625161625399393683e+00	1.017675799125459690e+00	9.177917057648846688e-01	3.402973079064001705e-01	1.712391684157326954e-01	8.217887922187157024e-01	1.155507386487740096e+00	8.185567273694456247e-01	3.682569684407345778e-01	-5.755710811612521072e-01	-1.200780480987933933e-02	-6.522123416646606886e-01	6.910652192954602757e-01	1.067742816871656064e+00	-3.498810333229300240e-01	1.475431299883064318e-01	-2.702138073095162740e-01	5.513639579832672055e-01	9.599662823794390398e-01	5.876407927446511970e-01	3.943343425464476137e-01	1.005795708308503622e+00	-9.892491187300782307e-02	7.534391092830184933e-01	1.123594594747909348e+00
1.597062404283367876e+00	4.419203168692418249e-01	8.191188966489875156e-01	6.706027833665687554e-01	1.152556293670291554e+00	-2.821295334618132422e-01	-4.223935175549139998e-02	1.485815423096508159e+00	9.292186478595323429e-01	8.799664441798707992e-01	3.154220800739500619e-01	2.299854036831640580e-01	7.631835377057250014e-01	1.238012471564182704e+00	8.223581744078450884e-01	3.407076731557291405e-01	-6.740536671869425955e-01	6.722883873927299261e-04	-6.309139043156493099e-01	6.970985923314872990e-01	9.746966442608550052e-01	-4.163171209319572186e-01	8.271684298995050921e-02	-3.132190319273409629e-01	4.945148139009371557e-01	9.364951263713775509e-01	5.380389957506415133e-01	3.268276296299612027e-01	9.561412458480715859e-01	2.432443870161410740e-02	6.985863729891590435e-01	1.028428127481176180e+00
1.664009100797594565e+00	3.632899678908853014e-01	7.715433129749030838e-01	7.188828025596913918e-01	1.063730132929406436e+00	-4.564956255528634377e-01	5.094555938266704526e-02	1.347369002504750890e+00	8.369635939658930379e-01	8.326288417422950117e-01	2.726274680516222459e-01	2.793498453251730407e-01	7.184113891489345427e-01	1.327609860050952495e+00	8.287473887208464118e-01	3.307200665563462816e-01	-7.635624623769098340e-01	2.243308262898134273e-02	-6.086829441836033583e-01	7.041982319414019642e-01	8.833924473958180146e-01	-4.738398750295166328e-01	1.127772817542039251e-03	-3.528434366030756553e-01	4.385581644000459689e-01	9.255417033568008600e-01	4.948554012154365300e-01	2.546377418910035773e-01	9.133422366986713170e-01	1.575043990597346233e-01	6.331250538160633212e-01	9.290540189454531417e-01
1.729385171762098494e+00	2.855025907532457441e-01	7.218002465302357784e-01	7.768017427940910880e-01	9.813810061665337869e-01	-6.409903654689094177e-01	1.629835441176983313e-01	1.206899646367960433e+00	7.247250431320635400e-01	7.704316024371623550e-01	2.393566750137205157e-01	3.243472670747453157e-01	6.861164359239509958e-01	1.421465360556166679e+00	8.447754894128023384e-01	3.149991577330709669e-01	-8.535233147446835700e-01	4.994140703075236609e-02	-5.937359296110195084e-01	7.153439891682383811e-01	7.952486185484185510e-01	-5.404631084745680214e-01	-9.041489271699015839e-02	-3.887677203025654560e-01	3.870083341691674672e-01	9.076867520861479077e-01	4.548339645329917413e-01	1.731073606042459190e-01	8.844621355026193177e-01	2.958445109270005369e-01	5.663533217630550842e-01	8.303227783207081103e-01
1.794925152004858360e+00	2.087025183896914216e-01	6.791315674951244885e-01	8.534903602142229762e-01	9.136191094667145407e-01	-8.308482619401907909e-01	2.845910930205606260e-01	1.056681140765515448e+00	6.191243523822449468e-01	6.995090509620192076e-01	2.008025514351708674e-01	3.729142291097730655e-01	6.445930163245926492e-01	1.506918194164771574e+00	8.721897136682776885e-01	2.954591928917288390e-01	-9.437003704663392556e-01	7.100065739921788965e-02	-5.762540506598970991e-01	7.303657467388957603e-01	7.009976350921085508e-01	-6.293218120100942947e-01	-1.851738214043510966e-01	-4.160217170940578857e-01	3.199676017151963925e-01	8.795641002098615324e-01	3.932259978321560046e-01	8.695422775690302142e-02	8.447689408648847431e-01	4.273513319444068870e-01	4.997964287671975425e-01	7.253122258679581824e-01
1.860904350807487173e+00	1.306408294631445366e-01	6.364290724458913084e-01	9.394724845238862088e-01	8.410102995296138140e-01	-1.020611257272253658e+00	4.187404482246539494e-01	9.034157762847335738e-01	5.213736422295027761e-01	6.426463202246140982e-01	1.708587143620245719e-01	4.292230241042600536e-01	5.938620916813414086e-01	1.591690685063287702e+00	9.075779344073326982e-01	2.903305247886983631e-01	-1.027977615044344928e+00	1.050788899095188994e-01	-5.485251107041825280e-01	7.468435307032785797e-01	6.076221771102559011e-01	-7.266194694109165964e-01	-2.954343433204006941e-01	-4.585820658897656332e-01	2.560728298639518008e-01	8.594610750340884175e-01	3.273183307221126381e-01	2.596084777791142495e-03	8.113379622689677051e-01	5.514011486581248400e-01	4.395194926994053786e-01	6.210355035141444935e-01
1.917457978109146977e+00	5.764897156273383894e-02	5.949707610720581519e-01	1.025088111055934226e+00	7.559295152912541838e-01	-1.196309632864481332e+00	5.554832907713328494e-01	7.540265049586194479e-01	4.163211217536480491e-01	6.089966698295078418e-01	1.412896147224671217e-01	4.720057989746457294e-01	5.429742150583818372e-01	1.672864893462711500e+00	9.561636525367472883e-01	2.963750227179029473e-01	-1.109390439612428336e+00	1.428088438612386546e-01	-5.161090899343523386e-01	7.753920452726044132e-01	5.183251276613783931e-01	-8.253892372692841484e-01	-4.224794675912160180e-01	-4.996360839277767529e-01	1.858955647594970062e-01	8.485870522418134110e-01	2.591434477580423779e-01	-8.347678278229148097e-02	7.844466028854565343e-01	6.700904225035956285e-01	3.839722459149543798e-01	5.057436318166343980e-01
1.973078059352002755e+00	-3.029115809258143329e-03	5.520024174128816963e-01	1.110026780019800041e+00	6.769903670759658265e-01	-1.352691724666436057e+00	6.960040717281619216e-01	6.151535940953746229e-01	3.194638931214904831e-01	5.823829545421821408e-01	1.307799117608998141e-01	5.223954737234439705e-01	4.890875686970974634e-01	1.756664532005989487e+00	1.005944697466079507e+00	3.009120063071000772e-01	-1.186586005195471527e+00	1.885956813570438262e-01	-4.898949651689765150e-01	8.090255234498672232e-01	4.169187353907442550e-01	-9.240072528006313402e-01	-5.539918790660001147e-01	-5.373056291814600760e-01	1.049510444950846749e-01	8.329569387171776862e-01	2.018009956069463651e-01	-1.640978633540639553e-01	7.710654056788858179e-01	7.901945715338526410e-01	3.269999914344168812e-01	3.929155258862748745e-01
nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan


==> data/example_regularization_analysis.tsv <==
1.000000000000000082e-05	5.104022788122216520e-04
3.000000000000000076e-05	2.076179515003036518e-04
1.000000000000000048e-04	1.708455639971197130e-04
2.999999999999999737e-04	9.394289756139576411e-04
1.000000000000000021e-03	3.571359744105870315e-02
3.000000000000000062e-03	7.708396053332162712e-01
1.000000000000000021e-02	2.431295391384477700e+00
2.999999999999999889e-02	5.377102509671751740e+00
1.000000000000000056e-01	6.891837344731654547e+00
2.999999999999999889e-01	7.358880452766108249e+00


==> data/timings_targets.tsv <==
1.000000000000000000e+01	1.931430263519287038e+00	2.107321186065673757e+00	3.934406337738037163e+00	7.543710031509399450e+00	2.338000000012107060e-01	1.058719999999739203e+00
2.000000000000000000e+01	1.663966798782348544e+00	3.119445791244507049e+00	8.176094951629638174e+00	3.662858934402466016e+00	4.918400000000838213e-01	1.872559999998193225e+00
3.000000000000000000e+01	3.613233623504638725e+00	5.285206384658813761e+00	1.494201590538024860e+01	1.039570562362670891e+01	8.894400000025052266e-01	2.544479999999748721e+00
4.000000000000000000e+01	6.932988109588623438e+00	8.911073036193847940e+00	2.218880020141601506e+01	6.700076039314269849e+01	9.974000000010709854e-01	2.875799999999580692e+00
5.000000000000000000e+01	1.135674973487854089e+01	1.424193013191223223e+01	3.439420452117919780e+01	nan	1.477480000002542537e+00	3.699959999998100102e+00
6.000000000000000000e+01	1.539428680419921847e+01	2.617698481559753532e+01	5.058242944717407141e+01	nan	2.068799999998882200e+00	3.898160000002244274e+00
7.000000000000000000e+01	2.119368955612182504e+01	3.594064881324768379e+01	6.967760898590087493e+01	nan	2.830599999999394711e+00	4.472479999999049660e+00
8.000000000000000000e+01	2.852410277366638169e+01	nan	1.070551705265045115e+02	nan	3.345080000003799903e+00	4.782520000000950233e+00
9.000000000000000000e+01	3.528602863311767379e+01	nan	nan	nan	5.371160000000381629e+00	6.026839999998919950e+00
1.000000000000000000e+02	4.654481412887573555e+01	nan	nan	nan	6.103760000003967789e+00	6.273119999999180685e+00
1.100000000000000000e+02	5.586617715835571119e+01	nan	nan	nan	7.787480000000214453e+00	6.906840000001247759e+00
1.200000000000000000e+02	7.390388936996460245e+01	nan	nan	nan	1.046624000000068833e+01	8.288160000001079553e+00
1.300000000000000000e+02	2.102924914360046387e+02	nan	nan	nan	1.244375999999931004e+01	9.100719999999274279e+00
1.400000000000000000e+02	2.044626961326599144e+02	nan	nan	nan	1.584168000000179788e+01	1.061976000000024278e+01
1.500000000000000000e+02	4.096288707542419161e+02	nan	nan	nan	1.963259999999776539e+01	1.067807999999844526e+01


==> data/timings_time_steps.tsv <==
1.000000000000000000e+01	8.226358804702758931e+00	1.230321364402771067e+01	7.595452175140381179e+00	2.020559999996330625e+00	1.173160000001080228e+00
2.000000000000000000e+01	9.795897617340088459e+00	4.027863355636596765e+01	1.562913825035095172e+01	3.101359999999404149e+00	1.902400000002235192e+00
3.000000000000000000e+01	1.431094841003417883e+01	nan	2.430577663421630774e+01	4.306279999997932428e+00	2.881199999996460814e+00
4.000000000000000000e+01	1.882835576057433968e+01	nan	4.032776211738586625e+01	5.430479999997187335e+00	3.667600000002421368e+00
5.000000000000000000e+01	2.322323056221008386e+01	nan	5.700753078460693501e+01	5.250560000000986882e+00	3.902640000001992959e+00
6.000000000000000000e+01	2.688134789466857910e+01	nan	8.100013869285584178e+01	6.086879999996162915e+00	4.495760000003501844e+00
7.000000000000000000e+01	3.165579714775085307e+01	nan	nan	7.341799999997019377e+00	5.403240000004879917e+00
8.000000000000000000e+01	3.747433712005615547e+01	nan	nan	6.790600000005215797e+00	5.547999999993480813e+00
9.000000000000000000e+01	4.405562259674072578e+01	nan	nan	7.286879999993834289e+00	6.491119999992661427e+00
1.000000000000000000e+02	5.369068200111389189e+01	nan	nan	8.728720000002066826e+00	7.177560000002849883e+00

